Long geodesics on convex surfaces

We review the theory of intrinsic geometry of convex surfaces in the Euclidean space and prove the following theorem: if the surface of a convex body K contains arbitrary long closed simple geodesics, then K is an isosceles tetrahedron.

==> pics/tetrapov/Rope.inc <==
// Persistence of Vision Ray Tracer Include File
// File: Rope.inc
// For POV Version: 3.6
// Desc: Macro sweeping a rope along a spline
// Date: 28-Feb-2005
// Auth: Mike Williams


// Requires makemesh.inc by Ingo Janssen <http://members.home.nl/seedseven/>
//
// Parameters
// Track        A spline that specifies the path along the object
//              The section of the spline between control points 0 and 1 will be used 
// Width        Thickness of the rope - actual POV-units
// Strands      Number of strands - should be an integer not less than 3
// Twist        Twistiness of the rope - arbitrary units per actual length
// U            The number of vertices along the path
// V            The number of vertices around the circumpherence
// FileName     The name of the file to whitch the mesh will be written. If is an
//              empty string (""), no file will be written. If a file name is given,
//              the macro will first check if it already exists. If that is so, it
//              will expect a mesh2 with the name "Surface" and try to parse the
//              existing file.

// This doesn't quite work for all possible splines.
// If things go horribly wrong - which typically happens at places where
// the spline passes through the vertical, then use "Rope2.inc" instead

  
#include "makemesh.inc"

#macro FindPoint(su,sv)

     // Spline point and radius 
     #local P = Track(su);

     // Vertex position
     // To prevent flipping, calculate from the previous DRY vector 
     #local DRX = W*vnormalize(vcross(DR,DRY));
     #local DRY = W*vnormalize(vcross(DRX,DR));
     
     #local A = 2*pi*Twist*Distance;
     
     P + (Shape(sv).x)*cos(A)*DRX + (Shape(sv).y)*sin(A)*DRX
       + (Shape(sv).y)*cos(A)*DRY - (Shape(sv).x)*sin(A)*DRY;
     
#end


#macro Rope(Track,Width,Strands,Twist,Fatness,U,V, Filename)
#if(strlen(Filename)>0)
  #if(file_exists(Filename))
    #debug concat("\n Parsing mesh2 from file: ", Filename, "\n")
    #local Build=0;
    #include Filename
     object{Surface}
  #else
    #local Build=1;
  #end
#else
  #local Build=1;
#end

#if (Build)
#local Verts = array[U*(V+1)]
#local Norms = array[U*(V+1)]
#local UV    = array[U*(V+1)]

#local S=2*Strands-2;
#local M=5*Fatness/Strands;
#local W=Width/(1+M);

#local Shape =
   spline {
     natural_spline
     #local K=-0.1;
     #while (K<=1.1)
        K, <sin(2*pi*K)-sin(S*pi*K)*M,cos(2*pi*K)+cos(S*pi*K)*M,0>,
        #local K=K+0.05;
     #end
   }

                           
// Calculate the Vertexes, Normals and UV arrays
#local DRY = y; // Arbitrary initial vector that X will be perpendicular to
#local uu=0;
#while (uu<U)
  #local vv=0;
  #if (uu = 0) 
    #local Distance = 0;
  #else
    #local Distance = Distance + vlength(Track(uu/U) - Track((uu-1)/U));
  #end
  #while (vv<=V)
     // UV information
     #local su = uu/U;
     #local sv = vv/V;
     #local UV[uu*(V+1)+vv] = <su,sv>;

     // Direction the spline is pointing
     #local DR = Track(su+0.001)-Track(su-0.001); 
     
     // Find some points
     #local P = FindPoint(su,sv);
     #local Verts[uu*(V+1)+vv] = P;
     
     #local Pu0=P; 
     #local Pu1 = FindPoint(su+0.001,sv);
     #if (vlength(Pu1-Pu0)=0)
       #local Pu1 = Pu0;
       #local Pu0 = FindPoint(su-0.001,sv);
     #end
     
     #local Pv0=P; 
     #local Pv1 = FindPoint(su,sv+0.001);
     #if (vlength(Pv1-Pv0)=0)
       #local Pv1 = Pv0;
       #local Pv0 = FindPoint(su,sv-0.001);
     #end
                        
     // calculate the normal                        
     #local Norms[uu*(V+1)+vv] = vcross(Pu1-Pu0,Pv1-Pv0);

     #local vv=vv+1;
  #end
  #local uu=uu+1;
#end

  BuildWriteMesh2(Verts, Norms, UV, V, U-1, Filename)

#end
#end


==> pics/tetrapov/Rope2.inc <==
// Persistence of Vision Ray Tracer Include File
// File: Rope2.inc
// For POV Version: 3.6
// Desc: Macro sweeping a rope along a spline
// Date: 28-Feb-2005
// Auth: Mike Williams


// Requires makemesh.inc by Ingo Janssen <http://members.home.nl/seedseven/>
//
// Parameters
// Track        A spline that specifies the path along the object
//              The section of the spline between control points 0 and 1 will be used 
// Width        Thickness of the rope - actual POV-units
// Strands      Number of strands - should be an integer not less than 3
// Twist        Twistiness of the rope - arbitrary units per actual length
// U            The number of vertices along the path
// V            The number of vertices around the circumpherence
// FileName     The name of the file to whitch the mesh will be written. If is an
//              empty string (""), no file will be written. If a file name is given,
//              the macro will first check if it already exists. If that is so, it
//              will expect a mesh2 with the name "Surface" and try to parse the
//              existing file.

// This doesn't quite work for all possible splines.
// If things go horribly wrong, then use "Rope.inc" instead
  
#include "makemesh.inc"

#macro FindPoint(sv)
    (Shape(sv).x)*cos(A)*DRX + (Shape(sv).y)*sin(A)*DRX
  + (Shape(sv).y)*cos(A)*DRY - (Shape(sv).x)*sin(A)*DRY;
#end


#macro Rope(Track,Width,Strands,Twist,Fatness,U,V, Filename)
#if(strlen(Filename)>0)
  #if(file_exists(Filename))
    #debug concat("\n Parsing mesh2 from file: ", Filename, "\n")
    #local Build=0;
    #include Filename
     object{Surface}
  #else
    #local Build=1;
  #end
#else
  #local Build=1;
#end

#if (Build)
#local Verts = array[U*(V+1)]
#local Norms = array[U*(V+1)]
#local UV    = array[U*(V+1)]

#local S=2*Strands-2;
#local M=5*Fatness/Strands;
#local W=Width/(1+M);

#local Shape =
   spline {
     natural_spline
     #local K=-0.1;
     #while (K<=1.1)
        K, <sin(2*pi*K)-sin(S*pi*K)*M,cos(2*pi*K)+cos(S*pi*K)*M,0>,
        #local K=K+0.05;
     #end
   }
                           
// Calculate the Vertexes, Normals and UV arrays
#local DRY = y; // Arbitrary initial vector that X will be perpendicular to
#local uu=0;
#while (uu<U)
  #local vv=0;
  #if (uu = 0) 
    #local Distance = 0;
  #else
    #local Distance = Distance + vlength(Track(uu/U) - Track((uu-1)/U));
  #end
  #while (vv<=V)
     // UV information
     #local su = uu/U;
     #local sv = vv/V;
     #local UV[uu*(V+1)+vv] = <su,sv>;
     
     // Spline point and radius 
     #local P = Track(su);
     #local W=Width/(1+M);

     // Direction the spline is pointing
     #local DR = Track(su+0.001)-Track(su-0.001); 
     
     // Twist Angle
     #local A = 2*pi*Twist*Distance;

     // Vertex position
     // To prevent flipping, calculate from the previous DRY vector 
     #local DRX = W*vnormalize(vcross(DR,DRY));
     #local DRY = W*vnormalize(vcross(DRX,DR));
     #local Verts[uu*(V+1)+vv] = P + (Shape(sv).x)*cos(A)*DRX + (Shape(sv).y)*sin(A)*DRX
       + (Shape(sv).y)*cos(A)*DRY - (Shape(sv).x)*sin(A)*DRY;

     // Normal
     #local NP1 = FindPoint(sv);
     #local NP2 = FindPoint(sv+0.001);
     #local DS = NP2-NP1;
     #if (vlength(DS) = 0) // can happen at end point of Shape
       #local NP1 = FindPoint(sv-0.001); 
       #local NP2 = FindPoint(sv+0.001);
       #local DS = NP2-NP1;
     #end     

     #local Norms[uu*(V+1)+vv] = vcross(DR,DS);

     #local vv=vv+1;
  #end
  #local uu=uu+1;
#end

BuildWriteMesh2(Verts, Norms, UV, V, U-1, Filename)

#end
#end

==> pics/tetrapov/compilling.txt <==
rm ropedata2.dat
povray +Q9 Output_Alpha=True +W4000 +H4000 Start_Column=0.176 End_Column=0.818 Start_Row=0.277 End_Row=0.643 isotet.pov
convert isotet.png -crop 64%x36.6%+704+1108 -units PixelsPerInch -density 600 snow.png

==> pics/tetrapov/makemesh.inc <==
// Persistence of Vision Ray Tracer Include File
// File: makemesh.inc
// Vers: 3.5
// Desc: Macros and functions used in builing mesh2 objects.
// Date: 2002/04/27
// Auth: Ingo Janssen

#version 3.5;
#ifndef(MAKEMESH_INC_TEMP)
   #declare MAKEMESH_INC_TEMP = version;
   #ifdef(View_POV_Include_Stack)
      #debug "including makemesh.inc\n"
   #end


//====== Macros and Functions ======//

/*==============
LInterpolate() : Linear interpolatio of a vector or float between Min and Max.
Min : minimal float value or vector.
Max : Maximal float value or vector.
Val : A float in the range 0 - 1.
*/   
   #macro LInterpolate(Val, Min, Max)
      (Min+(Max-Min)*Val) 
   #end


/*=========
RangeMM() : Adjusts input values in the range [RMin, RMax] to fit in the range
[Min, Max].
Val : A float value in the range [Rmin, Rmax].
*/   
   #declare RangeMM=function(Val,Rmin,Rmax,Min,Max){
      (((Val-Rmin)/(Rmax-Rmin))*(Max-Min)+Min)
   }


/*================= 
BuildWriteMesh2() : Builds and optionally writes a mesh2 object based on 3 input
arrays, the number of quads in U and V direction and a filename.
VecArr   : The array that contains the vertices of the triangles in the mesh.
NormArr  : The array with the normal vectors that go with the vertices.
UVArr    : The array containing the uv_vectors.
U        : The amount of subdivisions of the surface in the u-direction.
V        : The amount of subdivisions in the v-direction.
           Based on the U and V values the face_indices of the  triangles in the
           mesh are calculated.
FileName : The name of the file to whitch the mesh will be written. If is an
           empty string (""), no file will be written. If a file name is given,
           the macro will first check if it already exists. If that is so, it
           will try to parse the existing file.
*/
   #macro BuildWriteMesh2(VecArr, NormArr, UVArr, U, V, FileName)
      #if(strlen(FileName)!=0)
         #local Write=1;
         #debug concat(
            "\n\n Building mesh2 & Writing file: '", FileName , 
            "'\n   -vertex_vectors\n"
         )
         #fopen MeshFile FileName write
         #write(
            MeshFile,
            "#declare Surface = mesh2 {\n"
         )
      #else
         #local Write=0;
         #debug concat("\n\n Building mesh2: \n   - vertex_vectors\n")   
      #end
     
      #local NumVertices=dimension_size(VecArr,1);
      #if(Write)
         #write(
            MeshFile,
            "  vertex_vectors {\n",
            "    ", NumVertices,"\n    "
         )
      #end
      mesh2 {
         vertex_vectors {
            NumVertices
            #local I=0;
            #while (I<NumVertices)
               VecArr[I]
               #if(Write)
                  #write(MeshFile, VecArr[I])
               #end
               #local I=I+1;
               #if(Write)
                  #if(mod(I,5)=0)
                     #write(MeshFile,"\n    ")
                  #end
               #end 
            #end
            #if(Write) 
               #write(MeshFile,"\n  }\n")
            #end
         }
   
         #debug concat("   - normal_vectors\n")     
         #local NumVertices=dimension_size(NormArr,1);
         #if(Write)
            #write(
               MeshFile,
               "  normal_vectors {\n",
               "    ", NumVertices,"\n    "
            )
         #end
         normal_vectors {
            NumVertices
            #local I=0;
            #while (I<NumVertices)
               NormArr[I]
               #if(Write)
                  #write(MeshFile NormArr[I])
               #end
               #local I=I+1;
               #if(Write) 
                  #if(mod(I,5)=0)
                     #write(MeshFile,"\n    ")
                  #end
               #end 
            #end
            #if(Write)
               #write(MeshFile,"\n  }\n")
            #end
         }
         
         #debug concat("   - uv_vectors\n")   
         #local NumVertices=dimension_size(UVArr,1);
         #if(Write)
            #write(
               MeshFile, 
               "  uv_vectors {\n",
               "    ", NumVertices,"\n    "
            )
         #end
         uv_vectors {
            NumVertices
            #local I=0;
            #while (I<NumVertices)
               UVArr[I]
               #if(Write)
                  #write(MeshFile UVArr[I])
               #end
               #local I=I+1; 
               #if(Write)
                  #if(mod(I,5)=0)
                     #write(MeshFile,"\n    ")
                  #end 
               #end
            #end 
            #if(Write)
               #write(MeshFile,"\n  }\n")
            #end
         }
   
         #debug concat("   - face_indices\n")   
         #declare NumFaces=U*V*2;
         #if(Write)
            #write(
               MeshFile,
               "  face_indices {\n"
               "    ",NumFaces,"\n    "
            )
         #end
         face_indices {
            NumFaces
            #local I=0;
            #local H=0;
            #while (I<V)
               #local J=0;
               #while (J<U)
                  #local Ind=(I*U)+I+J;
                  <Ind, Ind+1, Ind+U+2>, <Ind, Ind+U+1, Ind+U+2>
                  #if(Write)
                     #write(
                        MeshFile,
                        <Ind, Ind+1, Ind+U+2>, <Ind, Ind+U+1, Ind+U+2>
                     )
                  #end
                  #local J=J+1;
                  #local H=H+1;
                  #if(Write)
                     #if(mod(H,5)=0)
                        #write(MeshFile,"\n    ")
                     #end 
                  #end
               #end
               #local I=I+1;
            #end
         }
         #if(Write)
            #write(MeshFile, "\n  }\n}")
            #fclose MeshFile
            #debug concat(" Done writing\n")
         #end
      }
   #end

//====== End of Macros and Functions ======//

#end //ifndef

